The GAPS programme at TNG LXIV: An inner eccentric sub-Neptune and an outer sub-Neptune-mass candidate around BD+00 444 (TOI-2443)

We examined in depth the star BD+00 444 (GJ 105.5, TOI-2443; V = 9.5 mag; d = 23.9 pc), with the aim of characterizing and confirming the planetary nature of its small companion, the planet candidate TOI-2443.01, which was discovered by TESS. We monitored BD+00 444 with the HARPS-N spectrograph for 1.5 years to search for planet-induced radial-velocity (RV) variations, and then analyzed the RV measurements jointly with TESS and ground-based photometry. We determined that the host is a quiet K5 V, and we revealed that the sub-Neptune BD+00 444 b has a radius of $R_b=2.36\pm0.05 R_{\oplus}$, a mass of $M_b=4.8\pm1.1 M_{\oplus}$ and, consequently, a rather low-density value of $\rho_b=2.00+0.49-0.45$ g cm-3, which makes it compatible with both an Earth-like rocky interior with a thin H-He atmosphere and a half-rocky, half-water composition with a small amount of H-He. Having an orbital period of about 15.67 days and an equilibrium temperature of about 519 K, BD+00 444 b has an estimated transmission spectroscopy metric of about 159, which makes it ideal for atmospheric follow-up with the JWST. Notably, it is the second most eccentric inner transiting planet, $e=0.302+0.051-0.035$, with a mass below 20 $M_{\oplus}$, among those with well-determined eccentricities. We estimated that tidal forces from the host star affect both planet b's rotation and eccentricity, and strong tidal dissipation may signal intense volcanic activity. Furthermore, our analysis suggests the presence of a sub-Neptune-mass planet candidate, BD+00 444 c, having an orbital period of $P=96.6\pm1.4$ days, and a minimum mass $M\sin{i}=9.3+1.8-2.0 M_{\oplus}$. With an equilibrium temperature of about 283 K, BD+00 444 c is right inside the habitable zone; however, this candidate necessitates further observations and stronger statistical evidence to be confirmed. [...]

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

